Ethereum Emissions: A Bottom-up Estimate

The Ethereum ecosystem was maintained by a distributed global network of computers that required massive amounts of computational power. Previous work on estimating the energy use and emissions of the Ethereum network has relied on top-down economic analysis and rough estimates of hardware efficiency and emissions factors. In this work we provide a bottom-up analysis that works from hashrate to an energy usage estimate, and from mining locations to an emissions factor estimate, and combines these for an overall emissions estimate. We analyze the entire history of PoW Ethereum, from creation to the merge.

==> Ethereum Emissions/data.dat <==
% manually updated
ethereum_market_cap=\$152B
bitcoin_market_cap=\$325B
ethereum_volume=\$5B
bitcoin_volume=\$19B

% output from GPU efficiency
efficiency_mae=\eff{0.08}

% hiveon analysis
hiveos_eff_2020_04_16=\eff{0.232}
hiveos_eff_2021_11_12=\eff{0.337}
hiveos_eff_2021_11_14=\eff{0.337}

% output from nanopool
workers_under_50=21\%
hashrate_under_50=1\%
workers_under_100=31\%
hashrate_under_100=3\%
workers_between_100_350=37\%
hashrate_between_100_350=22\%
workers_above_350=32\%
hashrate_above_350=74\%
workers_above_850=1\%
hashrate_above_850=27\%
nanopool_median_a10_hashrate=\hr{374.0}
nanopool_date=2021-10-30
nanopool_date_count=5
nanopool_median_power=\SI{647}{\watt}
nanopool_efficiency_estimate=\eff{0.38}
nanopool_identifiable_hashrate=\SI{2.39}{\tera\hps}
nanopool_identifiable_count=5992
nanopool_typical_daily_samples=69000

% output from python emissions factors
de_vries_equivalent_march=\ktcotwo{3.9}
de_vries_equivalent_october=\ktcotwo{6.0}
eff_at_end=\eff{0.48}
eff_at_start=\eff{0.17}
eff_end_date=2022-09-15
emissions_max=\eff{366}
emissions_min=\eff{237}
extra_data_regex_count=18
extra_data_region_count=13
first_efficiency=\eff{0.17}
known_by_extra_data_pct=42\%
known_by_miner_pct=48\%
krause_emissions_period_best=\mtcotwo{2.6}
krause_emissions_period_lower=\mtcotwo{1.7}
krause_emissions_period_upper=\mtcotwo{4.3}
krause_first_date=2016-01-01
krause_first_efficiency=\eff{0.15}
krause_first_efficiency_ours=\eff{0.18}
krause_last_date=2018-06-30
krause_last_efficiency=\eff{0.21}
krause_last_efficiency_ours=\eff{0.29}
last_efficiency=\eff{0.48}
marro_equivalent=\ktcotwo{14.1}
mining_pool_count=60
peak_emissions_annual_best=\mtcotwo{8}
peak_emissions_annual_lower=\mtcotwo{6}
peak_emissions_annual_upper=\mtcotwo{12}
peak_emissions_best=\ktcotwo{23}
peak_emissions_date=2022-05-13
peak_emissions_lower=\ktcotwo{16}
peak_emissions_upper=\ktcotwo{32}
peak_energy_best=\SI{29}{\TWh}
peak_energy_lower=\SI{21}{\TWh}
peak_energy_upper=\SI{40}{\TWh}
peak_power_best=\SI{3.3}{\giga\watt}
peak_power_date=2022-05-13
peak_power_lower=\SI{2.3}{\giga\watt}
peak_power_upper=\SI{4.6}{\giga\watt}
total_emissions_best=\mtcotwo{18}
total_emissions_lower=\mtcotwo{13}
total_emissions_upper=\mtcotwo{27}
total_energy_2018=\SI{9.9}{\TWh}
total_energy_2020_03_27=\SI{5.6}{\TWh}
total_energy_best=\SI{60}{\TWh}
total_energy_lower=\SI{42}{\TWh}
total_energy_upper=\SI{89}{\TWh}
unknown_blocks_pct=10\%

krause_emissions_period_upper=\mtcotwo{4.3}
emissions_min=\mtcotwo{237}
emissions_max=\mtcotwo{365}
de_vries_equivalent_march=\ktcotwo{3.9}
de_vries_equivalent_october=\ktcotwo{6.1}
marro_equivalent=\ktcotwo{14.1}
eff_at_start=\eff{0.17}
eff_at_end=\eff{0.44}
eff_end_date=2021-11-21

